Model-based clustering for random hypergraphs

A probabilistic model for random hypergraphs is introduced to represent unary, binary and higher order interactions among objects in real-world problems. This model is an extension of the Latent Class Analysis model, which captures clustering structures among objects. An EM (expectation maximization) algorithm with MM (minorization maximization) steps is developed to perform parameter estimation while a cross validated likelihood approach is employed to perform model selection. The developed model is applied to three real-world data sets where interesting results are obtained.

==> Gaga2014/Phi_estimates.txt <==
Monster for Life	&	0.00	&	0.00	&	0.04	&	0.00	&	0.00	\\ \hline
Fashion!	&	0.00	&	0.68	&	0.00	&	0.00	&	0.00	\\ \hline
Paparazzi	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
Bad Romance	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
What's Up	&	0.44	&	0.00	&	0.12	&	0.00	&	0.00	\\ \hline
Sophisticated Lady	&	0.31	&	0.00	&	0.00	&	0.00	&	0.00	\\ \hline
Dance in the Dark	&	0.44	&	0.00	&	0.00	&	0.00	&	0.00	\\ \hline
Born This Way	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
Judas	&	0.00	&	0.00	&	1.00	&	0.00	&	0.87	\\ \hline
Partynauseous	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Yo and I	&	1.00	&	0.00	&	1.00	&	1.00	&	0.13	\\ \hline
I Will Always Love You	&	0.00	&	0.00	&	0.00	&	0.00	&	0.03	\\ \hline
Monster	&	0.00	&	0.00	&	0.00	&	1.00	&	0.00	\\ \hline
Bang Bang (My Baby Shot Me Down)	&	1.00	&	0.00	&	0.72	&	0.00	&	0.00	\\ \hline
The Queen	&	0.00	&	0.09	&	0.00	&	0.00	&	0.00	\\ \hline
Dope	&	1.00	&	0.00	&	1.00	&	1.00	&	0.60	\\ \hline
Jewels N' Drugs	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Hair	&	0.00	&	0.05	&	0.00	&	0.00	&	0.00	\\ \hline
Mary Jane Holland	&	1.00	&	0.95	&	1.00	&	0.00	&	0.00	\\ \hline
G.U.Y.	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
MANiCURE	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Lush Life	&	0.51	&	0.00	&	0.00	&	0.10	&	0.00	\\ \hline
It Don't Mean a Thing (If It Ain't Got That Swing)	&	0.49	&	0.00	&	0.00	&	0.00	&	0.00	\\ \hline
You've Got a Friend	&	0.00	&	0.00	&	0.00	&	0.12	&	0.00	\\ \hline
The Edge of Glory	&	1.00	&	0.04	&	1.00	&	0.00	&	1.00	\\ \hline
Donatella	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
But Beautiful	&	0.31	&	0.00	&	0.00	&	0.00	&	0.00	\\ \hline
Do What U Want	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Gypsy	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Applause	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
Marry the Night	&	0.44	&	0.05	&	0.04	&	0.00	&	0.00	\\ \hline
Sexxx Dreams	&	1.00	&	1.00	&	1.00	&	1.00	&	0.97	\\ \hline
Another One Bites the Dust	&	0.00	&	0.00	&	0.00	&	0.12	&	0.00	\\ \hline
Just Dance	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
Cake Like Lady Gaga	&	0.00	&	0.68	&	0.00	&	0.00	&	0.00	\\ \hline
"I Can't Give You Anything but Love, Baby"	&	0.49	&	0.00	&	0.00	&	0.00	&	0.03	\\ \hline
Black Jesus  Amen Fashion	&	0.00	&	0.00	&	0.00	&	1.00	&	0.00	\\ \hline
Ratchet	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Aura	&	0.00	&	0.91	&	1.00	&	0.00	&	0.87	\\ \hline
Poker Face	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
Venus	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
If I Ever Lose My Faith in You	&	0.00	&	0.00	&	0.00	&	0.12	&	0.00	\\ \hline
Bell Bottom Blues	&	0.00	&	0.00	&	0.04	&	0.00	&	0.00	\\ \hline
Whole Lotta Love	&	0.00	&	0.00	&	0.04	&	0.00	&	0.00	\\ \hline
Telephone	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
Willkommen	&	0.00	&	0.00	&	0.16	&	0.00	&	0.00	\\ \hline
Brooklyn Nights	&	0.00	&	0.00	&	0.00	&	0.00	&	0.03	\\ \hline
Alejandro	&	1.00	&	1.00	&	1.00	&	0.00	&	1.00	\\ \hline
ARTPOP	&	1.00	&	1.00	&	1.00	&	1.00	&	1.00	\\ \hline
I've Got a Crush on You	&	0.00	&	0.05	&	0.00	&	0.00	&	0.00	\\ \hline
Swine	&	1.00	&	1.00	&	1.00	&	0.00	&	0.97	\\ \hline

